Foveated Compression for Immersive Telepresence Visualization

Immersive televisualization is important both for telepresence and teleoperation, but resolution and fidelity are often limited by communication bandwidth constraints. We propose a lightweight method for foveated compression of immersive televisualization video streams that can be easily integrated with common video codecs, reducing the required bandwidth if eye tracking data is available. Specifically, we show how to spatially adjust the Quantization Parameter of modern block-based video codecs in a adaptive way based on eye tracking information. The foveal region is transmitted with high fidelity while quality is reduced in the peripheral region, saving bandwidth. We integrate our method with the NimbRo avatar system, which won the ANA Avatar XPRIZE competition. Our experiments show that bandwidth can be reduced to a third without sacrificing immersion. We analyze transmission fidelity with qualitative examples and report quantitative results.

==> experiments/new0.01.txt <==
A mbits
0 15.671322
10 15.658772
20 5.729419
30 2.2183666
40 1.4227779
50 1.1526393
60 0.9753641
80 0.77925146



==> experiments/new0.02.txt <==
A  mbits
0 15.671322
10 15.678395
20 7.8139462
30 3.8236787
40 2.5716782
50 2.0019357
60 1.6943641
80 1.2950121



==> experiments/new0.03.txt <==
A mbits
0 15.671322
10 15.682387
20 9.66664
30 5.30179
40 3.6831083
50 2.8625576
60 2.3807366
80 1.8251024




==> experiments/new0.05.txt <==
A mbits
0 15.671322
10 15.612048
20 12.908025
30 7.711644
40 5.629511
50 4.549203
60 3.729183
80 2.8124588


==> experiments/study.csv <==
sigma A   rating
0.01  10  0
0.01  30  0.333
0.01  50  1
0.01  80  2
0.02  10  0
0.02  30  0
0.02  50  1
0.02  80  1.333
0.03  10  0
0.03  30  0
0.03  50  1
0.03  80  1.666
0.05  10  0
0.05  30  0
0.05  50  0.333
0.05  80  1

